What a Deletion Certificate Covers, and Where It Expires: Auditable Removal from a Support-Vector Memory

We study deletion in a context memory that fits a support-vector boundary around stored keys and uses the resulting nonnegative coefficients to weight their values. An exactly zero coefficient lets us remove a key without changing the current normalized readout. In a three-key construction, however, a later admission makes the discarded key active in a solve over the full history. For a positive-weight key, a decremental update targets a refit on the remaining keys at the original coefficient cap, under its stated assumptions. Earlier standalone comparisons show close typical gate-score agreement, while similar keys with different values can yield larger readout differences. The journal extension tests chained deletions and admissions, checking coefficient feasibility and optimality conditions in both returned states and fresh references. The initial audit completes 66 of 80 trajectories and exposes numerical failures. A separately checked wrapper completes all 5,120 scheduled operations at unchanged acceptance thresholds, with eight initialization rescues and 84 update rescues. Its largest readout difference is 0.5273% of retained-value range. These finite results support explicit acceptance and rescue rules for the evaluated memory edits. They do not extend the current-state removal guarantee to arbitrary future admissions.

==> data/tiebreak_evidence.json <==
{
 "schema_version": 1,
 "claim": "minimum-norm epsilon-optimal tie-break applied to both decrement and refit",
 "parameters": {
  "trials_per_regime": 300,
  "nu": 0.4,
  "kpar": 2.0,
  "n_forget": 2,
  "eps_rels": [
   1e-10,
   1e-08,
   1e-06,
   1e-05,
   0.0001,
   0.001
  ],
  "values": "N(0,1) 4-vector per retained key, seed 12345"
 },
 "summary": {
  "gaussian": {
   "attempted": 300,
   "completed": 300,
   "raw": {
    "gate_score_deviation": {
     "median": 2.2819702794052432e-09,
     "mean": 3.073420629362648e-05,
     "worst": 0.006422618717219497
    },
    "gate_score_range_fraction": {
     "median": 1.3470833427805883e-08,
     "mean": 0.00013436969656893587,
     "worst": 0.027555230546561178
    },
    "readout_deviation_fraction": {
     "median": 5.796891273699663e-09,
     "mean": 4.7046134941987255e-05,
     "worst": 0.00951536905603259
    },
    "alpha_deviation": {
     "median": 1.5649133655593062e-09,
     "mean": 2.2084022874347812e-05,
     "worst": 0.004027407487389292
    },
    "partition_match_rate": 0.99
   },
   "tiebreak": {
    "1e-10": {
     "solved": 299,
     "of": 300,
     "gate_score_deviation": {
      "median": 1.463367779674929e-06,
      "mean": 3.414599321193476e-05,
      "worst": 0.0035667911066292746
     },
     "gate_score_range_fraction": {
      "median": 8.589419647973504e-06,
      "mean": 0.0001883838931476924,
      "worst": 0.01617147578472917
     },
     "readout_deviation_fraction": {
      "median": 3.8288856760924045e-06,
      "mean": 7.910065589842625e-05,
      "worst": 0.0022004622718886915
     },
     "alpha_deviation": {
      "median": 6.862130684367682e-07,
      "mean": 1.3175589207592005e-05,
      "worst": 0.0003948853291122732
     },
     "projection_moved_decrement": {
      "median": 9.746701887676165e-06,
      "mean": 3.1530632523671296e-05,
      "worst": 0.0025556846358215576
     },
     "projection_moved_refit": {
      "median": 8.67188289446763e-06,
      "mean": 1.958010408708795e-05,
      "worst": 0.00010819121850609396
     },
     "partition_match_rate": 0.9966555183946488
    },
    "1e-08": {
     "solved": 299,
     "of": 300,
     "gate_score_deviation": {
      "median": 1.883983568429226e-06,
      "mean": 1.8087138938470875e-05,
      "worst": 0.0032913255865426594
     },
     "gate_score_range_fraction": {
      "median": 1.0474643454586334e-05,
      "mean": 9.153072869160215e-05,
      "worst": 0.01492426793075399
     },
     "readout_deviation_fraction": {
      "median": 5.465441784018904e-06,
      "mean": 2.456046578373745e-05,
      "worst": 0.0008440104977372125
     },
     "alpha_deviation": {
      "median": 9.784204828451604e-07,
      "mean": 4.086923762805531e-06,
      "worst": 0.0001532238050413505
     },
     "projection_moved_decrement": {
      "median": 6.983862101348078e-05,
      "mean": 8.034574264622208e-05,
      "worst": 0.0025556846358215576
     },
     "projection_moved_refit": {
      "median": 6.865393583323307e-05,
      "mean": 7.156486632605532e-05,
      "worst": 0.00016991785541433865
     },
     "partition_match_rate": 0.9966555183946488
    },
    "1e-06": {
     "solved": 299,
     "of": 300,
     "gate_score_deviation": {
      "median": 3.3590763004465174e-08,
      "mean": 1.3474821408278572e-05,
      "worst": 0.0039808004083746185
     },
     "gate_score_range_fraction": {
      "median": 1.9643516706986348e-07,
      "mean": 6.150223685995938e-05,
      "worst": 0.01807203064784221
     },
     "readout_deviation_fraction": {
      "median": 9.92998592873851e-08,
      "mean": 8.174641064168773e-06,
      "worst": 0.002277390359306383
     },
     "alpha_deviation": {
      "median": 1.8014434523955236e-08,
      "mean": 1.5538483119598519e-06,
      "worst": 0.0004349218465422369
     },
     "projection_moved_decrement": {
      "median": 0.0006379794065705467,
      "mean": 0.0006695424018372544,
      "worst": 0.0025556846358215576
     },
     "projection_moved_refit": {
      "median": 0.0006379257134815578,
      "mean": 0.0006631740894280383,
      "worst": 0.0016512348108216647
     },
     "partition_match_rate": 0.9966555183946488
    },
    "1e-05": {
     "solved": 299,
     "of": 300,
     "gate_score_deviation": {
      "median": 2.0325422456224373e-09,
      "mean": 2.018288441430113e-06,
      "worst": 0.00059196533461775
     },
     "gate_score_range_fraction": {
      "median": 1.1359514542477542e-08,
      "mean": 9.247697347246347e-06,
      "worst": 0.002685631775006868
     },
     "readout_deviation_fraction": {
      "median": 5.312100430839767e-09,
      "mean": 6.63072893063608e-06,
      "worst": 0.00195105599262113
     },
     "alpha_deviation": {
      "median": 1.0152139268138072e-09,
      "mean": 1.102249457505164e-06,
      "worst": 0.00032353607927536516
     },
     "projection_moved_decrement": {
      "median": 0.001965072877039235,
      "mean": 0.0020366377191815953,
      "worst": 0.005045507417271189
     },
     "projection_moved_refit": {
      "median": 0.0019635268629981297,
      "mean": 0.0020328433120993796,
      "worst": 0.005045507698923993
     },
     "partition_match_rate": 1.0
    },
    "0.0001": {
     "solved": 300,
     "of": 300,
     "gate_score_deviation": {
      "median": 5.732913865852396e-10,
      "mean": 3.350065766785648e-06,
      "worst": 0.0007940877704495364
     },
     "gate_score_range_fraction": {
      "median": 3.3953305967773278e-09,
      "mean": 1.4454122434023936e-05,
      "worst": 0.003379132968417715
     },
     "readout_deviation_fraction": {
      "median": 1.5271107800227906e-09,
      "mean": 1.6006630538990807e-05,
      "worst": 0.00409782753948494
     },
     "alpha_deviation": {
      "median": 2.829819570674113e-10,
      "mean": 2.8022261705863076e-06,
      "worst": 0.0007356395439389613
     },
     "projection_moved_decrement": {
      "median": 0.005859347702879049,
      "mean": 0.006056687025532256,
      "worst": 0.01399607581881459
     },
     "projection_moved_refit": {
      "median": 0.005847973036461691,
      "mean": 0.006050755874355516,
      "worst": 0.013996076145131427
     },
     "partition_match_rate": 1.0
    },
    "0.001": {
     "solved": 300,
     "of": 300,
     "gate_score_deviation": {
      "median": 1.8648635413676118e-10,
      "mean": 1.4193229400440617e-06,
      "worst": 0.00033510612615578195
     },
     "gate_score_range_fraction": {
      "median": 9.301028649156021e-10,
      "mean": 5.94935680754675e-06,
      "worst": 0.001384115033006554
     },
     "readout_deviation_fraction": {
      "median": 3.6374936529930747e-10,
      "mean": 2.9662666718164925e-06,
      "worst": 0.0006607607346744229
     },
     "alpha_deviation": {
      "median": 7.2670451253809e-11,
      "mean": 5.200144944628197e-07,
      "worst": 0.00012006133470678429
     },
     "projection_moved_decrement": {
      "median": 0.015269410231431609,
      "mean": 0.01561868826126101,
      "worst": 0.0248140112958724
     },
     "projection_moved_refit": {
      "median": 0.015250332461139078,
      "mean": 0.015610586954468148,
      "worst": 0.024814011519580258
     },
     "partition_match_rate": 1.0
    }
   },
   "objective_gap": {
    "median": 7.669753721017969e-12,
    "mean": 6.982538613050278e-08,
    "worst": 1.738076773405428e-05
   },
   "objective_gap_relative": {
    "median": 7.669753721017969e-12,
    "mean": 6.982538613050278e-08,
    "worst": 1.738076773405428e-05
   },
   "objective_gap_vs_raw_gate_score_spearman": 0.36048711652351695
  },
  "redundant": {
   "attempted": 300,
   "completed": 300,
   "raw": {
    "gate_score_deviation": {
     "median": 1.0599805416733332e-07,
     "mean": 3.079282629091037e-05,
     "worst": 0.0009571994423941965
    },
    "gate_score_range_fraction": {
     "median": 5.552796351873808e-06,
     "mean": 0.0016154816408534883,
     "worst": 0.04810793311230309
    },
    "readout_deviation_fraction": {
     "median": 9.791920630475988e-06,
     "mean": 0.018801639082337823,
     "worst": 0.5165636461322867
    },
    "alpha_deviation": {
     "median": 2.1952328007647515e-06,
     "mean": 0.0037351957079286165,
     "worst": 0.06821334247831674
    },
    "partition_match_rate": 0.74
   },
   "tiebreak": {
    "1e-10": {
     "solved": 291,
     "of": 300,
     "gate_score_deviation": {
      "median": 2.5678280386465246e-06,
      "mean": 0.0002986875172955117,
      "worst": 0.004442953680380224
     },
     "gate_score_range_fraction": {
      "median": 0.00011991199336854638,
      "mean": 0.017344557045138445,
      "worst": 0.2845811054538929
     },
     "readout_deviation_fraction": {
      "median": 0.0013785608636237828,
      "mean": 0.05284739988059479,
      "worst": 0.7306576930459017
     },
     "alpha_deviation": {
      "median": 0.00027832517459949746,
      "mean": 0.007076925081554609,
      "worst": 0.062373782612589405
     },
     "projection_moved_decrement": {
      "median": 0.0005780943708674907,
      "mean": 0.00879901381014967,
      "worst": 0.09916064823815532
     },
     "projection_moved_refit": {
      "median": 0.00023608949827418416,
      "mean": 0.0002670481499574972,
      "worst": 0.0014614623755143108
     },
     "partition_match_rate": 0.7869415807560137
    },
    "1e-08": {
     "solved": 291,
     "of": 300,
     "gate_score_deviation": {
      "median": 3.5267460712917753e-07,
      "mean": 0.0002768064914357983,
      "worst": 0.004425654078555552
     },
     "gate_score_range_fraction": {
      "median": 1.7700953035132975e-05,
      "mean": 0.01588373506081288,
      "worst": 0.28376650535293635
     },
     "readout_deviation_fraction": {
      "median": 0.0002345650670737567,
      "mean": 0.046936457857777995,
      "worst": 0.7182336094908358
     },
     "alpha_deviation": {
      "median": 4.680216630122136e-05,
      "mean": 0.006274621870645815,
      "worst": 0.062270619950521286
     },
     "projection_moved_decrement": {
      "median": 0.0025553377371003373,
      "mean": 0.009911209115903994,
      "worst": 0.0991607993752846
     },
     "projection_moved_refit": {
      "median": 0.002216217225700126,
      "mean": 0.002440799854928163,
      "worst": 0.009686128220713519
     },
     "partition_match_rate": 0.8350515463917526
    },
    "1e-06": {
     "solved": 294,
     "of": 300,
     "gate_score_deviation": {
      "median": 3.2852969233942986e-08,
      "mean": 5.946762012811168e-05,
      "worst": 0.003703880838731466
     },
     "gate_score_range_fraction": {
      "median": 1.501218614352169e-06,
      "mean": 0.0033958864547839313,
      "worst": 0.2332100099127855
     },
     "readout_deviation_fraction": {
      "median": 2.2494532233820606e-05,
      "mean": 0.011479255587432234,
      "worst": 0.5719287071141487
     },
     "alpha_deviation": {
      "median": 4.336155709050438e-06,
      "mean": 0.0017010028628669342,
      "worst": 0.06220951950471023
     },
     "projection_moved_decrement": {
      "median": 0.017399087540780803,
      "mean": 0.020009094091425383,
      "worst": 0.09917574298925455
     },
     "projection_moved_refit": {
      "median": 0.016827270281122523,
      "mean": 0.01773302272690008,
      "worst": 0.059857652555870285
     },
     "partition_match_rate": 0.9217687074829932
    },
    "1e-05": {
     "solved": 298,
     "of": 300,
     "gate_score_deviation": {
      "median": 2.4677392518324126e-08,
      "mean": 5.3400598298898546e-05,
      "worst": 0.003795752340199965
     },
     "gate_score_range_fraction": {
      "median": 1.3817449918357489e-06,
      "mean": 0.0030145054026027495,
      "worst": 0.22984196543520186
     },
     "readout_deviation_fraction": {
      "median": 1.2144762582576615e-05,
      "mean": 0.008973535074033956,
      "worst": 0.8602584575563849
     },
     "alpha_deviation": {
      "median": 2.0835543965286307e-06,
      "mean": 0.0012133409144932802,
      "worst": 0.06163867585102852
     },
     "projection_moved_decrement": {
      "median": 0.035339679589226645,
      "mean": 0.03664086135179788,
      "worst": 0.08676181951376527
     },
     "projection_moved_refit": {
      "median": 0.03454335026172815,
      "mean": 0.0353570039025396,
      "worst": 0.06238251446308216
     },
     "partition_match_rate": 0.8758389261744967
    },
    "0.0001": {
     "solved": 300,
     "of": 300,
     "gate_score_deviation": {
      "median": 7.616562150425388e-08,
      "mean": 4.4078062957054555e-05,
      "worst": 0.005242846462543693
     },
     "gate_score_range_fraction": {
      "median": 3.0710919983329882e-06,
      "mean": 0.002152541775062638,
      "worst": 0.2729049727436595
     },
     "readout_deviation_fraction": {
      "median": 9.230649102492882e-07,
      "mean": 0.001465850259270826,
      "worst": 0.12637535727333055
     },
     "alpha_deviation": {
      "median": 1.8720898569898892e-07,
      "mean": 0.0002027426006353163,
      "worst": 0.020576842571921786
     },
     "projection_moved_decrement": {
      "median": 0.060890981384670695,
      "mean": 0.059245852141080524,
      "worst": 0.11503080919005265
     },
     "projection_moved_refit": {
      "median": 0.059557555705023225,
      "mean": 0.057453299474022404,
      "worst": 0.06388620798469993
     },
     "partition_match_rate": 0.9833333333333333
    },
    "0.001": {
     "solved": 300,
     "of": 300,
     "gate_score_deviation": {
      "median": 1.2319828351925466e-08,
      "mean": 9.264031752538315e-06,
      "worst": 0.0012827736246132093
     },
     "gate_score_range_fraction": {
      "median": 1.651057122000524e-07,
      "mean": 0.00018526532318195247,
      "worst": 0.0358406140873044
     },
     "readout_deviation_fraction": {
      "median": 5.185417537401573e-10,
      "mean": 5.703661213783504e-05,
      "worst": 0.016853278990125908
     },
     "alpha_deviation": {
      "median": 1.6224488245952795e-09,
      "mean": 1.271106458868097e-05,
      "worst": 0.003632970746631055
     },
     "projection_moved_decrement": {
      "median": 0.060348206627841544,
      "mean": 0.06243949741909932,
      "worst": 0.11697792139559436
     },
     "projection_moved_refit": {
      "median": 0.06019327182384118,
      "mean": 0.06027803516894461,
      "worst": 0.06733475408234903
     },
     "partition_match_rate": 1.0
    }
   },
   "objective_gap": {
    "median": 5.495118804432764e-10,
    "mean": 3.9639960963344654e-07,
    "worst": 5.0944293703003574e-05
   },
   "objective_gap_relative": {
    "median": 5.495118804432764e-10,
    "mean": 3.9639960963344654e-07,
    "worst": 5.0944293703003574e-05
   },
   "objective_gap_vs_raw_gate_score_spearman": 0.6871245236058179
  },
  "mimic": {
   "attempted": 300,
   "completed": 299,
   "raw": {
    "gate_score_deviation": {
     "median": 1.2247471925519449e-09,
     "mean": 5.604511340507511e-05,
     "worst": 0.011197515491793208
    },
    "gate_score_range_fraction": {
     "median": 2.3002416350827795e-09,
     "mean": 0.00015755579110978917,
     "worst": 0.02777231666531544
    },
    "readout_deviation_fraction": {
     "median": 7.003852202435415e-09,
     "mean": 0.00027459251390251407,
     "worst": 0.05311278817467242
    },
    "alpha_deviation": {
     "median": 1.8336216156544793e-09,
     "mean": 5.529800864651527e-05,
     "worst": 0.010396867061274621
    },
    "partition_match_rate": 0.9933110367892977
   },
   "tiebreak": {
    "1e-10": {
     "solved": 299,
     "of": 299,
     "gate_score_deviation": {
      "median": 7.813530145117653e-08,
      "mean": 0.0001898429252579741,
      "worst": 0.05258625975641906
     },
     "gate_score_range_fraction": {
      "median": 1.518632273008556e-07,
      "mean": 0.00048251478208477706,
      "worst": 0.13042921997004045
     },
     "readout_deviation_fraction": {
      "median": 4.515052929166247e-07,
      "mean": 4.663933519213315e-05,
      "worst": 0.008913012451288128
     },
     "alpha_deviation": {
      "median": 9.211724025584567e-08,
      "mean": 1.0917425523042946e-05,
      "worst": 0.002146904387057759
     },
     "projection_moved_decrement": {
      "median": 2.963176127164513e-05,
      "mean": 9.14585701461336e-05,
      "worst": 0.010399260799924655
     },
     "projection_moved_refit": {
      "median": 2.9706132646550865e-05,
      "mean": 3.192955525828495e-05,
      "worst": 7.848570173362227e-05
     },
     "partition_match_rate": 0.9933110367892977
    },
    "1e-08": {
     "solved": 299,
     "of": 299,
     "gate_score_deviation": {
      "median": 2.594384096443747e-08,
      "mean": 0.00018835523309556,
      "worst": 0.0525938000708287
     },
     "gate_score_range_fraction": {
      "median": 5.874735783797914e-08,
      "mean": 0.00047951063798959496,
      "worst": 0.13046472108549795
     },
     "readout_deviation_fraction": {
      "median": 1.723014176411232e-07,
      "mean": 3.644961905582087e-05,
      "worst": 0.0087104698890005
     },
     "alpha_deviation": {
      "median": 3.7597114126847186e-08,
      "mean": 8.771363109906004e-06,
      "worst": 0.0021064920884637517
     },
     "projection_moved_decrement": {
      "median": 0.00012960646840173146,
      "mean": 0.00020517582060545377,
      "worst": 0.010399232834412978
     },
     "projection_moved_refit": {
      "median": 0.00012885099419345306,
      "mean": 0.00014783392806325024,
      "worst": 0.0006664879481431754
     },
     "partition_match_rate": 0.9933110367892977
    },
    "1e-06": {
     "solved": 299,
     "of": 299,
     "gate_score_deviation": {
      "median": 1.0242842796159835e-08,
      "mean": 0.0002123824360683466,
      "worst": 0.05295259738390867
     },
     "gate_score_range_fraction": {
      "median": 2.2977409872622824e-08,
      "mean": 0.0005213393883286855,
      "worst": 0.13154417709690897
     },
     "readout_deviation_fraction": {
      "median": 7.489095798428656e-08,
      "mean": 0.00040063124564416997,
      "worst": 0.07870166676169361
     },
     "alpha_deviation": {
      "median": 1.532587376798511e-08,
      "mean": 7.346360642411706e-05,
      "worst": 0.01438288335749642
     },
     "projection_moved_decrement": {
      "median": 0.0012513700630248335,
      "mean": 0.001456125579136269,
      "worst": 0.010398001816047893
     },
     "projection_moved_refit": {
      "median": 0.001251377888332036,
      "mean": 0.0014552192662610742,
      "worst": 0.01438288325857983
     },
     "partition_match_rate": 0.9866220735785953
    },
    "1e-05": {
     "solved": 299,
     "of": 299,
     "gate_score_deviation": {
      "median": 1.4960864713753352e-08,
      "mean": 1.1471854786181528e-05,
      "worst": 0.001926340418403727
     },
     "gate_score_range_fraction": {
      "median": 2.9674156422608565e-08,
      "mean": 2.9406263861116573e-05,
      "worst": 0.004803900821654935
     },
     "readout_deviation_fraction": {
      "median": 9.436724798699466e-08,
      "mean": 6.263040886893077e-05,
      "worst": 0.009534868813775436
     },
     "alpha_deviation": {
      "median": 1.8205996349385245e-08,
      "mean": 1.795958112503344e-05,
      "worst": 0.0038706214792118485
     },
     "projection_moved_decrement": {
      "median": 0.0036527493961104537,
      "mean": 0.004171363153505158,
      "worst": 0.017785448641731406
     },
     "projection_moved_refit": {
      "median": 0.003641648098703515,
      "mean": 0.004135199459601961,
      "worst": 0.017785445126895633
     },
     "partition_match_rate": 0.9966555183946488
    },
    "0.0001": {
     "solved": 299,
     "of": 299,
     "gate_score_deviation": {
      "median": 5.851058526573638e-10,
      "mean": 1.4383960774306836e-05,
      "worst": 0.003545519973928324
     },
     "gate_score_range_fraction": {
      "median": 1.2427504223564416e-09,
      "mean": 3.8686439471679813e-05,
      "worst": 0.008914731300744567
     },
     "readout_deviation_fraction": {
      "median": 3.2935894566238103e-09,
      "mean": 5.325330531811299e-05,
      "worst": 0.009535014227082082
     },
     "alpha_deviation": {
      "median": 6.709621608314009e-10,
      "mean": 2.0316701944478285e-05,
      "worst": 0.005043454450848658
     },
     "projection_moved_decrement": {
      "median": 0.01010961796951014,
      "mean": 0.010811528211958722,
      "worst": 0.03147261825015054
     },
     "projection_moved_refit": {
      "median": 0.010073591205202233,
      "mean": 0.010791638332553179,
      "worst": 0.03147260818056648
     },
     "partition_match_rate": 0.9966555183946488
    },
    "0.001": {
     "solved": 299,
     "of": 299,
     "gate_score_deviation": {
      "median": 1.385062065040188e-10,
      "mean": 3.9168029904102105e-05,
      "worst": 0.0041731877411952945
     },
     "gate_score_range_fraction": {
      "median": 2.8829772093891245e-10,
      "mean": 8.365292697119989e-05,
      "worst": 0.007951805230754562
     },
     "readout_deviation_fraction": {
      "median": 6.314199135379471e-10,
      "mean": 4.1658333745453725e-05,
      "worst": 0.01136754548676633
     },
     "alpha_deviation": {
      "median": 1.0917905468588174e-10,
      "mean": 5.667144970545455e-06,
      "worst": 0.0015011623085093113
     },
     "projection_moved_decrement": {
      "median": 0.02092780131181889,
      "mean": 0.02123562805855506,
      "worst": 0.038361588218544546
     },
     "projection_moved_refit": {
      "median": 0.02078948767162571,
      "mean": 0.02121741039739166,
      "worst": 0.03836158825676518
     },
     "partition_match_rate": 0.979933110367893
    }
   },
   "objective_gap": {
    "median": 4.914069151595868e-12,
    "mean": 4.506345874133121e-07,
    "worst": 0.00011736727945366177
   },
   "objective_gap_relative": {
    "median": 4.914069151595868e-12,
    "mean": 4.506345874133121e-07,
    "worst": 0.00011736727945366177
   },
   "objective_gap_vs_raw_gate_score_spearman": 0.5581939799331104
  },
  "trained": {
   "attempted": 300,
   "completed": 300,
   "raw": {
    "gate_score_deviation": {
     "median": 4.2071901518170307e-13,
     "mean": 9.201761574928468e-13,
     "worst": 1.0517364756879033e-11
    },
    "gate_score_range_fraction": {
     "median": 4.612185379696379e-12,
     "mean": 1.0059964511037867e-11,
     "worst": 1.1432519174307554e-10
    },
    "readout_deviation_fraction": {
     "median": 9.288386147403596e-14,
     "mean": 3.805033968057877e-13,
     "worst": 2.3793301586979688e-11
    },
    "alpha_deviation": {
     "median": 2.0161650127192843e-13,
     "mean": 4.522329732914443e-13,
     "worst": 5.2672866068803614e-12
    },
    "partition_match_rate": 1.0
   },
   "tiebreak": {
    "1e-10": {
     "solved": 300,
     "of": 300,
     "gate_score_deviation": {
      "median": 2.1887464063397033e-10,
      "mean": 3.673410312514299e-06,
      "worst": 6.097171881369601e-05
     },
     "gate_score_range_fraction": {
      "median": 2.3997949049134875e-09,
      "mean": 4.0256944407455426e-05,
      "worst": 0.0006699349883000608
     },
     "readout_deviation_fraction": {
      "median": 3.955301413218676e-11,
      "mean": 9.555729422467325e-07,
      "worst": 2.9412461079879222e-05
     },
     "alpha_deviation": {
      "median": 1.0360454161251198e-10,
      "mean": 1.7871909786544339e-06,
      "worst": 3.043823871828194e-05
     },
     "projection_moved_decrement": {
      "median": 1.282988946968086e-05,
      "mean": 1.2734753339819632e-05,
      "worst": 3.8292422005516136e-05
     },
     "projection_moved_refit": {
      "median": 1.2988989430327835e-05,
      "mean": 1.3094107816522746e-05,
      "worst": 3.8292421998736836e-05
     },
     "partition_match_rate": 1.0
    },
    "1e-08": {
     "solved": 300,
     "of": 300,
     "gate_score_deviation": {
      "median": 3.986450058945934e-11,
      "mean": 5.506079196685813e-07,
      "worst": 7.085748203738973e-06
     },
     "gate_score_range_fraction": {
      "median": 4.326031859383616e-10,
      "mean": 6.012654646230988e-06,
      "worst": 7.757274912606922e-05
     },
     "readout_deviation_fraction": {
      "median": 5.653742822300171e-12,
      "mean": 1.7661685219912362e-07,
      "worst": 1.0636799921685844e-05
     },
     "alpha_deviation": {
      "median": 1.7364169130340557e-11,
      "mean": 2.631411628551082e-07,
      "worst": 3.4696459231889354e-06
     },
     "projection_moved_decrement": {
      "median": 6.421840408763271e-05,
      "mean": 6.183768317662235e-05,
      "worst": 8.374722307594173e-05
     },
     "projection_moved_refit": {
      "median": 6.402551202660395e-05,
      "mean": 6.183986141790149e-05,
      "worst": 8.37472228368899e-05
     },
     "partition_match_rate": 1.0
    },
    "1e-06": {
     "solved": 300,
     "of": 300,
     "gate_score_deviation": {
      "median": 1.6771584121499927e-12,
      "mean": 1.2157081044332034e-07,
      "worst": 1.752932378229488e-05
     },
     "gate_score_range_fraction": {
      "median": 1.8044359484012398e-11,
      "mean": 1.3157731509343233e-06,
      "worst": 0.00018964274635007193
     },
     "readout_deviation_fraction": {
      "median": 1.581908384647985e-13,
      "mean": 3.3270550300825144e-08,
      "worst": 5.3822761251965225e-06
     },
     "alpha_deviation": {
      "median": 8.381732807816178e-13,
      "mean": 5.99999438475468e-08,
      "worst": 8.66251077451946e-06
     },
     "projection_moved_decrement": {
      "median": 0.0006106448065973206,
      "mean": 0.0005304806641675715,
      "worst": 0.0008346592153602242
     },
     "projection_moved_refit": {
      "median": 0.0006106448076195967,
      "mean": 0.0005304517067714523,
      "worst": 0.0008346592151211724
     },
     "partition_match_rate": 1.0
    },
    "1e-05": {
     "solved": 300,
     "of": 300,
     "gate_score_deviation": {
      "median": 1.6986412276764895e-14,
      "mean": 2.138113019967136e-12,
      "worst": 8.450451449704133e-11
     },
     "gate_score_range_fraction": {
      "median": 1.8120853490354984e-13,
      "mean": 2.2551201288150167e-11,
      "worst": 8.789140150246973e-10
     },
     "readout_deviation_fraction": {
      "median": 2.272423425065438e-15,
      "mean": 8.047802288611771e-13,
      "worst": 4.9543497322004216e-11
     },
     "alpha_deviation": {
      "median": 8.23646706393788e-15,
      "mean": 1.0243273821745428e-12,
      "worst": 4.0508277288076044e-11
     },
     "projection_moved_decrement": {
      "median": 0.001164907570342627,
      "mean": 0.001182515187412485,
      "worst": 0.002542553178948165
     },
     "projection_moved_refit": {
      "median": 0.0011649075702378914,
      "mean": 0.0011825151878198516,
      "worst": 0.0025425531786176098
     },
     "partition_match_rate": 1.0
    },
    "0.0001": {
     "solved": 300,
     "of": 300,
     "gate_score_deviation": {
      "median": 2.9976021664879227e-15,
      "mean": 2.1696940540512817e-13,
      "worst": 5.717093465307244e-12
     },
     "gate_score_range_fraction": {
      "median": 3.1518651414610434e-14,
      "mean": 2.3645961780102097e-12,
      "worst": 6.286892510502351e-11
     },
     "readout_deviation_fraction": {
      "median": 2.5053664454426005e-16,
      "mean": 1.043917749338645e-13,
      "worst": 8.148874265583917e-12
     },
     "alpha_deviation": {
      "median": 1.3877787807814457e-15,
      "mean": 1.0758627784953253e-13,
      "worst": 2.8505531268763207e-12
     },
     "projection_moved_decrement": {
      "median": 0.001164879727909584,
      "mean": 0.0017296887737389217,
      "worst": 0.007500152622597803
     },
     "projection_moved_refit": {
      "median": 0.0011648797277946307,
      "mean": 0.001729688773563455,
      "worst": 0.007500152621928553
     },
     "partition_match_rate": 1.0
    },
    "0.001": {
     "solved": 300,
     "of": 300,
     "gate_score_deviation": {
      "median": 1.8984813721090177e-14,
      "mean": 3.5672230354795904e-11,
      "worst": 1.0655732740616486e-08
     },
     "gate_score_range_fraction": {
      "median": 2.0011124520800302e-13,
      "mean": 3.8056307868124487e-10,
      "worst": 1.1367553686571183e-07
     },
     "readout_deviation_fraction": {
      "median": 1.630107662409419e-15,
      "mean": 2.58212644201098e-12,
      "worst": 7.601319790644728e-10
     },
     "alpha_deviation": {
      "median": 9.145462165349727e-15,
      "mean": 1.7465818814380954e-11,
      "worst": 5.217283341463208e-09
     },
     "projection_moved_decrement": {
      "median": 0.001164932054064087,
      "mean": 0.0018326437477026176,
      "worst": 0.012472731725191345
     },
     "projection_moved_refit": {
      "median": 0.0011649320539541819,
      "mean": 0.0018326437649516796,
      "worst": 0.012472731722349306
     },
     "partition_match_rate": 1.0
    }
   },
   "objective_gap": {
    "median": 1.1102230246251565e-16,
    "mean": 1.687538997430238e-16,
    "worst": 7.771561172376096e-16
   },
   "objective_gap_relative": {
    "median": 1.1102230246251565e-16,
    "mean": 1.687538997430238e-16,
    "worst": 7.771561172376096e-16
   },
   "objective_gap_vs_raw_gate_score_spearman": 0.0845956066178513
  }
 }
}


==> data/v3_evidence.json <==
{
  "schema_version": 2,
  "fixed_c_deletion": {
    "trials_per_regime": 300,
    "regimes": {
      "Gaussian": {
        "attempted": 300,
        "completed": 300,
        "partition_match": 0.99,
        "median": 2.4e-09,
        "p95": 1.2e-07,
        "mean": 3.1e-05,
        "worst": 0.0064,
        "decay_median": 0.0826,
        "reached_reference": 300,
        "by_decrement": 300
      },
      "Redundant": {
        "attempted": 300,
        "completed": 300,
        "partition_match": 0.52,
        "median": 5.7e-07,
        "p95": 0.00016,
        "mean": 3.1e-05,
        "worst": 0.00096,
        "decay_median": 0.237,
        "reached_reference": 300,
        "by_decrement": 300
      },
      "MIMIC-IV": {
        "attempted": 300,
        "completed": 299,
        "partition_match": 0.98,
        "median": 1.6e-09,
        "p95": 1.2e-07,
        "mean": 5.6e-05,
        "worst": 0.011,
        "decay_median": 0.149,
        "failures": {
          "decrement:margin_empty": 1
        },
        "reached_reference": 300,
        "by_decrement": 299
      },
      "Learned keys": {
        "attempted": 300,
        "completed": 300,
        "partition_match": 1.0,
        "median": 4.5e-13,
        "p95": 4.6e-12,
        "mean": 9.7e-13,
        "worst": 1.1e-11,
        "decay_median": 0.0224,
        "reached_reference": 300,
        "by_decrement": 300
      }
    },
    "policy": "attempt maintained decrement; fall back to retained-key refit",
    "quantile_basis": "median, p95, and worst are taken over the completed decrement trials in each regime; p95 uses linear interpolation between order statistics"
  },
  "deletion_latency": {
    "platform": "macOS-26.5-arm64-arm-64bit",
    "cpu": "Apple M3 Ultra",
    "python": "3.11.14",
    "numpy": "2.4.6",
    "trials_per_size": 30,
    "warmups_per_size": 1,
    "dimension": 6,
    "nu": 0.4,
    "kernel": "RBF",
    "kernel_width": 2.0,
    "seed": 0,
    "victim_sampling": "uniform random token",
    "box_policy": "C fixed within each deletion/refit pair",
    "summaries": [
      {
        "n": 120,
        "median_deletion_ms": 0.303708,
        "median_refit_ms": 7.7660415,
        "median_per_trial_speedup": 25.726204610663697
      },
      {
        "n": 256,
        "median_deletion_ms": 0.9201250000000001,
        "median_refit_ms": 22.0429375,
        "median_per_trial_speedup": 24.178758346575652
      },
      {
        "n": 384,
        "median_deletion_ms": 1.0424164999999999,
        "median_refit_ms": 59.33081249999999,
        "median_per_trial_speedup": 62.985742126585805
      },
      {
        "n": 512,
        "median_deletion_ms": 0.6949585,
        "median_refit_ms": 158.55672950000002,
        "median_per_trial_speedup": 223.17194309927402
      }
    ]
  },
  "point_in_time_selection": {
    "initial_points": [
      [
        -1.0,
        0.0
      ],
      [
        1.0,
        0.0
      ],
      [
        0.0,
        0.9
      ]
    ],
    "future_point": [
      0.0,
      -10.0
    ],
    "reserve_index": 2,
    "query": [
      0.25,
      0.1
    ],
    "initial_scalar_values": [
      1.0,
      2.0,
      9.0
    ],
    "future_scalar_value": 4.0,
    "current_decision_deviation_bound": 1e-12,
    "current_attention_deviation": 4.570994027730535e-09,
    "future_full_history_alpha": 0.03327001,
    "future_max_decision_deviation": 0.00407857,
    "kernel": "RBF",
    "kernel_width": 5.0,
    "C": 1.0
  },
  "selection": {
    "skewed_redundancy_rare_recall": {
      "SV gate": 0.861,
      "Oracle H2O-style": 0.319,
      "Random": 0.472,
      "Recency": 0.0
    },
    "mimic_deterioration_retention": {
      "SV gate": 0.8,
      "H2O": 0.05,
      "Random": 0.34,
      "Recency": 0.3
    },
    "mimic_held_out_spo2_retention": {
      "analysis_stays": 718,
      "mean_budget": 0.32260247984516066,
      "SV gate": 0.46437441152406944,
      "H2O": 0.22537539510281843,
      "Random": 0.3326064163901312,
      "Recency": 0.4087777825522535,
      "sv_minus_h2o": 0.238999016421251,
      "bootstrap_95_ci": [
        0.19438842837172288,
        0.2835287712453111
      ],
      "bootstrap_samples": 10000,
      "bootstrap_seed": 0,
      "held_out_channel": "spo2",
      "event_definition": "unstandardized hourly SpO2 < 90",
      "event_preprocessing": "within-stay forward/backward fill, then cohort-median imputation"
    },
    "distinct_key_negative_control": {
      "pairs": 10,
      "gated_recall_at_1": 0.955,
      "ungated_rbf_recall_at_1": 0.97,
      "softmax_recall_at_1": 0.535,
      "gated_support_fraction": 1.0,
      "command": "python -m svattn.run_recall"
    }
  },
  "language_modeling": {
    "metric": "best validation bits per character",
    "train_validation_split": [
      0.9,
      0.1
    ],
    "matched_step_budget": 6000,
    "enwik8_3.22m": {
      "prefix_bytes": 5000000,
      "evaluation_every_steps": {
        "seed_0": 500,
        "seeds_1_to_6": 1000
      },
      "seeds": [
        0,
        1,
        2,
        3,
        4,
        5,
        6
      ],
      "sv": [
        2.11,
        2.104,
        2.139,
        2.12,
        2.31,
        2.303,
        2.159
      ],
      "swa": [
        2.287,
        2.297,
        2.469,
        2.415,
        2.389,
        2.42,
        2.405
      ],
      "mean_sv": 2.1778571428571425,
      "mean_swa": 2.383142857142857,
      "mean_paired_relative_improvement": 0.08584705764165679,
      "relative_improvement_t_interval_95": [
        0.05178044780614704,
        0.11991366747716653
      ],
      "absolute_difference_paired_t": 5.952518071172509,
      "absolute_difference_paired_t_p": 0.0010055538974530522,
      "wilcoxon_p": 0.015625,
      "cohen_dz": 2.249840355848619
    },
    "tinystories_3.22m": {
      "seeds": [
        0,
        1,
        2
      ],
      "sv": [
        1.329,
        1.185,
        1.269
      ],
      "swa": [
        1.434,
        1.451,
        1.526
      ],
      "mean_paired_relative_improvement": 0.142,
      "paired_t": 4.0,
      "paired_t_p": 0.057
    },
    "enwik8_10m": {
      "prefix_bytes": 20000000,
      "evaluation_every_steps": {
        "seed_0": 500,
        "seeds_1_to_4": 1000
      },
      "seeds": [
        0,
        1,
        2,
        3,
        4
      ],
      "sv": [
        2.406,
        2.249,
        2.415,
        2.475,
        3.127
      ],
      "swa": [
        2.502,
        2.661,
        2.426,
        2.286,
        2.524
      ],
      "mean_relative_difference_sv_minus_swa": 0.025,
      "relative_difference_sample_sd": 0.15
    },
    "enwik8_32m": {
      "prefix_bytes": 20000000,
      "evaluation_every_steps": 500,
      "seeds": [
        0
      ],
      "sv": [
        4.456
      ],
      "swa": [
        3.106
      ],
      "d_model": 512,
      "layers": 10,
      "heads": 8
    }
  }
}

